Semantic 3D Reconstruction with Finite Element Bases

We propose a novel framework for the discretisation of multi-label problems on arbitrary, continuous domains. Our work bridges the gap between general FEM discretisations, and labeling problems that arise in a variety of computer vision tasks, including for instance those derived from the generalised Potts model. Starting from the popular formulation of labeling as a convex relaxation by functional lifting, we show that FEM discretisation is valid for the most general case, where the regulariser is anisotropic and non-metric. While our findings are generic and applicable to different vision problems, we demonstrate their practical implementation in the context of semantic 3D reconstruction, where such regularisers have proved particularly beneficial. The proposed FEM approach leads to a smaller memory footprint as well as faster computation, and it constitutes a very simple way to enable variable, adaptive resolution within the same model.

==> justPaperArxiv/tabulars/adaptiveComparison.txt <==
loading  x/y/z  256 / 256 / 128 
Encoding Grid is x/y/z  32 / 32 / 32 


----------------------------------------------------
Mesh Vertices are   30556 overall
Mesh Tetraeders are 139325 overall
----------------------------------------------------

----------------------------------------------------
Start:5 Adapt:1 Level: 6
Mesh Vertices are   48573 overall
Mesh Tetraeders are 235441 overall
----------------------------------------------------

----------------------------------------------------
Start:5 Adapt:2 Level: 7
Mesh Vertices are   95114 overall
Mesh Tetraeders are 500527 overall
----------------------------------------------------

----------------------------------------------------
Start:5 Adapt:3 Level: 8
Mesh Vertices are   227893 overall
Mesh Tetraeders are 1276333 overall
----------------------------------------------------

vs:

 2063951 vertices
12101964 tets

================== TOWER ==========================

loading  ../../data/E_Tower_half/real_256.dat
loading  x/y/z  256 / 256 / 256 
Encoding Grid is x/y/z  32 / 32 / 32 


----------------------------------------------------
Mesh Vertices are   36347 overall
Mesh Tetraeders are 162749 overall
----------------------------------------------------

----------------------------------------------------
Start:5 Adapt:1 Level: 6
Mesh Vertices are   50453 overall
Mesh Tetraeders are 238881 overall
----------------------------------------------------
----------------------------------------------------
Start:5 Adapt:2 Level: 7
Mesh Vertices are   86540 overall
Mesh Tetraeders are 440706 overall
----------------------------------------------------

----------------------------------------------------
Start:5 Adapt:3 Level: 8
Mesh Vertices are   176633 overall
Mesh Tetraeders are 957353 overall
----------------------------------------------------

vs:

 4731798 vertices
27861855 tets

29.1 times more tets and 26.788 times more vertices
9.4 times more tets and 9.1 times more vertices. 
-> memory is 1:1 the same.. 

time is ~ 
139325+235441+500527+1276333 vs 12101964
5.6 times faster 
and
957353+440706+238881+162749 cs  27861855
--
15 times faster




